First demonstration of Super-X divertor exhaust control for transient heat load management in compact fusion reactors

Nuclear fusion could offer clean, abundant energy. However, managing the immense power exhausted from the core fusion plasma towards the divertor remains a major challenge. This is compounded in emerging compact reactor designs which promise more cost-effective pathways towards commercial fusion energy. Alternative divertor configurations (ADCs) are a potential solution to this challenge. In this work, we demonstrate exhaust control in ADCs for the first time, on MAST-U. We employ a novel diagnostic strategy for the neutral gas buffer which shields the target. Our work shows that ADCs tackle key risks and uncertainties in realising fusion energy: 1) an enlarged operating window which 2) improves exhaust control through the absorption of transients which can remove the neutral shield and damage the divertor, 3) isolation of each divertor from other reactor regions, enabling combined control. This showcases real-world benefits of alternative divertors for effective heat load management and control in reactors.

==> Figures/colours.txt <==
orange [230,130,0]
green [94,179,5]
light blue [69,133,136]
intense blue [57,87,163]
dark blue [66,103,127]
red [255, 0, 0]

gas valves: intense blue - dashed dotted, lw3
Dalpha    : Orange
front     : red
SXD       : light blue
ED        : orange 
CD        : green 

